TaskTorrent: a Lightweight Distributed Task-Based Runtime System in C++

We present TaskTorrent, a lightweight distributed task-based runtime in C++. TaskTorrent uses a parametrized task graph to express the task DAG, and one-sided active messages to trigger remote tasks asynchronously. As a result the task DAG is completely distributed and discovered in parallel. It is a C++14 library and only depends on MPI. We explain the API and the implementation. We perform a series of benchmarks against StarPU and ScaLAPACK. Micro benchmarks show it has a minimal overhead compared to other solutions. We then apply it to two large linear algebra problems. TaskTorrent scales very well to thousands of cores, exhibiting good weak and strong scalings.

==> dense_cholesky_leo/scalapack.dat <==
rank nranks ncores total_ncores matrix_size block_size num_blocks total_time flops flops_per_core
0 1 2 2 8192 256 32 5.091530e+00 549755813888 274877906944
0 1 2 2 16384 256 64 4.864690e+01 4398046511104 2199023255552
0 1 16 16 8192 256 32 2.311279e+00 549755813888 34359738368
0 1 16 16 16384 256 64 1.816728e+01 4398046511104 274877906944
0 1 16 16 32768 256 128 1.182557e+02 35184372088832 2199023255552
0 8 16 128 8192 256 32 9.384980e-01 549755813888 4294967296
0 8 16 128 16384 256 64 4.637622e+00 4398046511104 34359738368
0 8 16 128 32768 256 128 3.527106e+01 35184372088832 274877906944
0 8 16 128 65536 256 256 2.283094e+02 281474976710656 2199023255552
0 64 16 1024 8192 256 32 3.610449e-01 549755813888 536870912
0 64 16 1024 16384 256 64 9.689529e-01 4398046511104 4294967296
0 64 16 1024 32768 256 128 3.115912e+00 35184372088832 34359738368
0 64 16 1024 65536 256 256 1.700404e+01 281474976710656 274877906944
0 64 16 1024 131072 256 512 1.253136e+02 2251799813685248 2199023255552

==> dense_cholesky_leo/starpu.dat <==
test rank nranks total_ncores matrix_size block_size num_blocks total_time insertion_time prune num_pruned upper_block_size flops_per_core
chol_starpu 0 1 2 8192 256 32 4.482790e+00 1.765473e-02 0 0 256 274877906944
chol_starpu 0 1 2 16384 256 64 3.458814e+01 1.102899e-01 0 0 256 2199023255552
chol_starpu 0 1 16 8192 256 32 6.545937e-01 2.354502e-02 0 0 256 34359738368
chol_starpu 0 1 16 16384 256 64 5.274483e+00 1.704656e-01 0 0 256 274877906944 
chol_starpu 0 1 16 32768 256 128 4.237142e+01 1.915529e+00 0 0 256 2199023255552
chol_starpu 0 8 128 8192 256 32 1.971839e-01 2.962998e-02 0 0 256 4294967296
chol_starpu 0 8 128 16384 256 64 7.822283e-01 1.330596e-01 0 0 256 34359738368
chol_starpu 0 8 128 32768 256 128 5.664553e+00 1.028309e+00 0 0 256 274877906944
chol_starpu 0 8 128 65536 256 256 4.376015e+01 5.766130e+00 0 0 256 2199023255552
chol_starpu 0 64 1024 8192 256 32 2.656810e-01 1.323593e-02 0 0 256 536870912
chol_starpu 0 64 1024 16384 256 64 4.771157e-01 7.275810e-02 0 0 256 4294967296
chol_starpu 0 64 1024 32768 256 128 1.146073e+00 5.822803e-01 0 0 256 34359738368 
chol_starpu 0 64 1024 65536 256 256 6.123397e+00 4.533809e+00 0 0 256 274877906944
chol_starpu 0 64 1024 131072 256 512 4.584894e+01 2.873134e+01 0 0 256 2199023255552

==> dense_cholesky_leo/starpu_blocksize_nopruning.dat <==
test rank nranks total_ncores matrix_size block_size num_blocks total_time insertion_time prune num_pruned
chol_starpu 0 64 15 65536 64 1024 2.140112e+02 2.115338e+02 0 0
chol_starpu 0 64 15 65536 128 512 3.228954e+01 3.099534e+01 0 0
chol_starpu 0 64 15 65536 256 256 6.654634e+00 4.449121e+00 0 0
chol_starpu 0 64 15 65536 512 128 7.231749e+00 5.028076e-01 0 0
chol_starpu 0 64 15 65536 1024 64 1.279262e+01 9.270763e-02 0 0
chol_starpu 0 64 15 65536 2048 32 4.489239e+01 7.825384e-02 0 0

==> dense_cholesky_leo/ttor.dat <==
rank nranks total_ncores matrix_size block_size num_blocks priority_kind accumulate upper_block_size total_time flops_per_core
0 1 2 8192 256 32 2 0 256 4.445511e+00 274877906944
0 1 2 16384 256 64 2 0 256 3.432584e+01 2199023255552
0 1 16 8192 256 32 2 0 256 9.823800e-01 34359738368
0 1 16 16384 256 64 2 0 256 5.529133e+00 274877906944
0 1 16 32768 256 128 2 0 256 4.280871e+01 2199023255552
0 8 128 8192 256 32 2 0 256 2.664236e-01 4294967296
0 8 128 16384 256 64 2 0 256 1.260965e+00 34359738368
0 8 128 32768 256 128 2 0 256 6.152110e+00 274877906944
0 8 128 65536 256 256 2 0 256 4.503272e+01 2199023255552
0 64 1024 8192 256 32 2 0 256 4.699246e-01 536870912
0 64 1024 16384 256 64 2 0 256 8.920845e-01 4294967296 
0 64 1024 32768 256 128 2 0 256 2.378516e+00 34359738368
0 64 1024 65536 256 256 2 0 256 7.622749e+00 274877906944
0 64 1024 131072 256 512 2 0 256 4.836473e+01 2199023255552

==> dense_cholesky_leo/ttor_blocksize.dat <==
rank nranks total_ncores matrix_size block_size num_blocks priority_kind accumulate total_time
0 64 1048 65536 32 2048 2 0 1.370311e+02
0 64 1048 65536 64 1024 2 0 2.058284e+01
0 64 1048 65536 128 512 2 0 8.636868e+00
0 64 1048 65536 256 256 2 0 8.118032e+00
0 64 1048 65536 512 128 2 0 9.863494e+00
0 64 1048 65536 1024 64 2 0 1.822083e+01
0 64 1048 65536 2048 32 2 0 5.089823e+01

==> dense_cholesky_leo/ttor_random.dat <==
rank nranks n_threads matrix_size block_size num_blocks priority_kind accumulate upper_block_size total_time ratio
0 64 16 65536 64 1024 2 0 64 2.050341e+01 1
0 64 16 65536 64 1024 2 0 80 2.127283e+01 1.25
0 64 16 65536 64 1024 2 0 96 2.103134e+01 1.5
0 64 16 65536 64 1024 2 0 112 2.150893e+01 1.75
0 64 16 65536 64 1024 2 0 128 2.104769e+01 2.0
0 64 16 65536 128 512 2 0 128 8.464913e+00 1
0 64 16 65536 128 512 2 0 160 9.292266e+00 1.25
0 64 16 65536 128 512 2 0 192 9.345961e+00 1.5
0 64 16 65536 128 512 2 0 224 9.115616e+00 1.75
0 64 16 65536 128 512 2 0 256 9.302019e+00 2.0
0 64 16 65536 256 256 2 0 256 8.085737e+00 1
0 64 16 65536 256 256 2 0 320 8.635175e+00 1.25
0 64 16 65536 256 256 2 0 384 8.581351e+00 1.5
0 64 16 65536 256 256 2 0 448 9.185777e+00 1.75
0 64 16 65536 256 256 2 0 512 1.019539e+01 2.0


==> gemm_data/scalapack.dat <==
test rank nranks  matrix_size block_size  total_time   flops_per_rank
scalapack_pdgemm 0 1 8192 256 3.941169e+00 549755813888
scalapack_pdgemm 0 1 16384 256 3.574027e+01 4398046511104
scalapack_pdgemm 0 8 8192 256 1.299210e+00 68719476736
scalapack_pdgemm 0 8 16384 256 8.179602e+00 549755813888
scalapack_pdgemm 0 8 32768 256 5.716539e+01 4398046511104 
scalapack_pdgemm 0 64 8192 256 3.413670e-01 8589934592
scalapack_pdgemm 0 64 16384 256 1.416127e+00 68719476736
scalapack_pdgemm 0 64 32768 256 8.242690e+00 549755813888
scalapack_pdgemm 0 64 65536 256 4.735871e+01 4398046511104

==> gemm_data/starpu_2d.dat <==
test rank nranks n_cores matrix_size block_size num_blocks total_time flops_per_rank flops_per_core num_pruned
gemm_2d_starpu 0 1 15 8192 256 32 3.773572e+00 549755813888 36650387592 0
gemm_2d_starpu 0 1 15 16384 256 64 3.011891e+01 4398046511104 293203100740 0
gemm_2d_starpu 0 8 15 8192 256 32 5.194819e-01 68719476736 4581298449 0
gemm_2d_starpu 0 8 15 16384 256 64 4.618344e+00 549755813888 36650387592 0
gemm_2d_starpu 0 8 15 32768 256 128 3.424853e+01 4398046511104 293203100740 0
gemm_2d_starpu 0 64 15 8192 256 32 1.262212e-01 8589934592 572662306 0
gemm_2d_starpu 0 64 15 16384 256 64 6.603116e-01 68719476736 4581298449 0
gemm_2d_starpu 0 64 15 32768 256 128 4.685234e+00 549755813888 36650387592 0
gemm_2d_starpu 0 64 15 65536 256 256 3.360904e+01 4398046511104 293203100740 0

==> gemm_data/starpu_2d_nonpruned_blocksize.dat <==
test rank nranks n_cores matrix_size block_size num_blocks total_time flops_per_rank flops_per_core num_pruned
gemm_2d_starpu 0 64 15 32768 64 512 1.744030e+02 549755813888 36650387592 0
gemm_2d_starpu 0 64 15 32768 128 256 2.310536e+01 549755813888 36650387592 0
gemm_2d_starpu 0 64 15 32768 256 128 4.559379e+00 549755813888 36650387592 0
gemm_2d_starpu 0 64 15 32768 512 64 4.227989e+00 549755813888 36650387592 0
gemm_2d_starpu 0 64 15 32768 1024 32 5.373686e+00 549755813888 36650387592 0
gemm_2d_starpu 0 64 15 32768 2048 16 1.450400e+01 549755813888 36650387592 0

==> gemm_data/ttor_2d_large.dat <==
test rank nranks n_cores nthreads nprows npcols use_large matrix_size num_blocks block_size total_time flops_per_core flops_per_rank
ttor_2d_gemm 0 1 16 16 1 1 1 8192 32 256 4.146033e+00 34359738368 549755813888
ttor_2d_gemm 0 1 16 16 1 1 1 16384 64 256 3.177515e+01 274877906944 4398046511104
ttor_2d_gemm 0 8 128 16 4 2 1 8192 32 256 8.449778e-01 4294967296 68719476736
ttor_2d_gemm 0 8 128 16 4 2 1 16384 64 256 4.718208e+00 34359738368 549755813888
ttor_2d_gemm 0 8 128 16 4 2 1 32768 128 256 3.461218e+01 274877906944 4398046511104
ttor_2d_gemm 0 64 1024 16 8 8 1 8192 32 256 2.485361e-01 536870912 8589934592
ttor_2d_gemm 0 64 1024 16 8 8 1 16384 64 256 1.129906e+00 4294967296 68719476736
ttor_2d_gemm 0 64 1024 16 8 8 1 32768 128 256 5.952418e+00 34359738368 549755813888
ttor_2d_gemm 0 64 1024 16 8 8 1 65536 256 256 3.976444e+01 274877906944 4398046511104

==> gemm_data/ttor_2d_large_blocksize.dat <==
test rank nranks n_cores nthreads nprows npcols use_large matrix_size num_blocks block_size total_time flops_per_core flops_per_rank
ttor_2d_gemm 0 64 1024 16 8 8 1 32768 512 64 6.340597e+01 34359738368 549755813888
ttor_2d_gemm 0 64 1024 16 8 8 1 32768 256 128 1.087025e+01 34359738368 549755813888
ttor_2d_gemm 0 64 1024 16 8 8 1 32768 128 256 5.387473e+00 34359738368 549755813888
ttor_2d_gemm 0 64 1024 16 8 8 1 32768 64 512 5.293477e+00 34359738368 549755813888
ttor_2d_gemm 0 64 1024 16 8 8 1 32768 32 1024 5.733852e+00 34359738368 549755813888
ttor_2d_gemm 0 64 1024 16 8 8 1 32768 16 2048 1.699947e+01 34359738368 549755813888

==> gemm_data/ttor_2d_nonlarge.dat <==
test rank nranks n_cores nthreads nprows npcols use_large matrix_size num_blocks block_size total_time flops_per_core flops_per_rank
ttor_2d_gemm 0 1 16 16 1 1 0 8192 32 256 4.265691e+00 34359738368 549755813888
ttor_2d_gemm 0 1 16 16 1 1 0 16384 64 256 3.193270e+01 274877906944 4398046511104
ttor_2d_gemm 0 8 128 16 4 2 0 8192 32 256 1.171571e+00 4294967296 68719476736
ttor_2d_gemm 0 8 128 16 4 2 0 16384 64 256 5.938338e+00 34359738368 549755813888
ttor_2d_gemm 0 8 128 16 4 2 0 32768 128 256 4.003945e+01 274877906944 4398046511104
ttor_2d_gemm 0 64 1024 16 8 8 0 8192 32 256 3.662678e-01 536870912 8589934592
ttor_2d_gemm 0 64 1024 16 8 8 0 16384 64 256 1.691622e+00 4294967296 68719476736
ttor_2d_gemm 0 64 1024 16 8 8 0 32768 128 256 7.800458e+00 34359738368 549755813888
ttor_2d_gemm 0 64 1024 16 8 8 0 65536 256 256 5.001861e+01 274877906944 4398046511104


==> gemm_data/ttor_2d_nonlarge_blocksize.dat <==
test rank nranks n_cores nthreads nprows npcols use_large matrix_size num_blocks block_size total_time flops_per_core flops_per_rank
ttor_2d_gemm 0 64 1024 16 8 8 0 32768 1024 32 8.657638e+01 34359738368 549755813888
ttor_2d_gemm 0 64 1024 16 8 8 0 32768 512 64 2.403576e+01 34359738368 549755813888
ttor_2d_gemm 0 64 1024 16 8 8 0 32768 256 128 1.318143e+01 34359738368 549755813888
ttor_2d_gemm 0 64 1024 16 8 8 0 32768 128 256 9.167441e+00 34359738368 549755813888
ttor_2d_gemm 0 64 1024 16 8 8 0 32768 64 512 6.745341e+00 34359738368 549755813888
ttor_2d_gemm 0 64 1024 16 8 8 0 32768 32 1024 6.586749e+00 34359738368 549755813888
ttor_2d_gemm 0 64 1024 16 8 8 0 32768 16 2048 1.831779e+01 34359738368 549755813888

==> gemm_data/ttor_3d_nontiled.dat <==
test matrix_size rank_block_size block_size rank nranks n_cores nthreads total_time gemm_time gemm_time_per_thread flops_per_core flops_per_rank
ttor_3d_gemm 8192 8192 8192 0 1 1 1 5.986721e+00 5.498872e+00 5.498872e+00 549755813888 549755813888
ttor_3d_gemm 16384 16384 16384 0 1 1 1 4.440406e+01 4.262010e+01 4.262010e+01 4398046511104 4398046511104
ttor_3d_gemm 8192 4096 4096 0 8 8 1 1.079698e+00 8.368840e-01 8.368840e-01 68719476736 68719476736
ttor_3d_gemm 16384 8192 8192 0 8 8 1 6.762268e+00 5.794377e+00 5.794377e+00 549755813888 549755813888
ttor_3d_gemm 32768 16384 16384 0 8 8 1 4.578291e+01 4.088329e+01 4.088329e+01 4398046511104 4398046511104
ttor_3d_gemm 8192 2048 2048 0 64 64 1 2.650457e-01 1.154800e-01 1.154800e-01 8589934592 8589934592
ttor_3d_gemm 16384 4096 4096 0 64 64 1 1.392469e+00 7.971960e-01 7.971960e-01 68719476736 68719476736
ttor_3d_gemm 32768 8192 8192 0 64 64 1 8.204177e+00 5.722046e+00 5.722046e+00 549755813888 549755813888
ttor_3d_gemm 65536 16384 8192 0 64 64 1 5.266472e+01 4.638483e+01 4.638483e+01 4398046511104 4398046511104

==> gemm_data/ttor_3d_tiled.dat <==
test matrix_size rank_block_size block_size rank nranks n_cores nthreads total_time gemm_time gemm_time_per_thread flops_per_core flops_per_rank
ttor_3d_gemm 8192 8192 256 0 1 16 16 4.422927e+00 6.506032e+01 4.066270e+00 34359738368 549755813888
ttor_3d_gemm 16384 16384 256 0 1 16 16 3.174908e+01 4.895878e+02 3.059923e+01 274877906944 4398046511104
ttor_3d_gemm 8192 4096 256 0 8 128 16 8.124888e-01 9.045508e+00 5.653442e-01 4294967296 68719476736
ttor_3d_gemm 16384 8192 256 0 8 128 16 6.086276e+00 6.922848e+01 4.326780e+00 34359738368 549755813888
ttor_3d_gemm 32768 16384 256 0 8 128 16 3.577975e+01 4.972654e+02 3.107909e+01 274877906944 4398046511104
ttor_3d_gemm 8192 2048 256 0 64 1024 16 1.961131e-01 1.867104e+00 1.166940e-01 536870912 8589934592
ttor_3d_gemm 16384 4096 256 0 64 1024 16 9.915560e-01 9.360460e+00 5.850287e-01 4294967296 68719476736
ttor_3d_gemm 32768 8192 256 0 64 1024 16 5.396438e+00 6.935115e+01 4.334447e+00 34359738368 549755813888
ttor_3d_gemm 65536 16384 256 0 64 1024 16 3.988320e+01 5.023828e+02 3.139892e+01 274877906944 4398046511104

==> gemm_data/ttor_eff_conc.dat <==
nodes n eff conc
1 8192 1.0 1024.0 
1 8192 0.9771698416492404 512.0 
1 8192 0.9589414622540541 256.0 
1 8192 0.9104141261180833 128.0 
1 8192 0.7301774403269671 64.0 
1 16384 1.0 4096.0 
1 16384 0.9804033993660547 2048.0 
1 16384 0.9453573341854717 1024.0 
1 16384 0.9089092193877598 512.0 
1 16384 0.7820742738692451 256.0 
2 8192 0.987198396824361 512.0 
2 8192 0.9691958507681627 256.0 
2 8192 0.9326305429753315 128.0 
2 8192 0.8623274797761737 64.0 
2 8192 0.7235177627177855 32.0 
2 16384 0.9839769425667414 2048.0 
2 16384 0.9403734846381314 1024.0 
2 16384 0.9163739786972476 512.0 
2 16384 0.8785318114135945 256.0 
2 16384 0.7497857277459499 128.0 
4 8192 0.9727050788268609 256.0 
4 8192 0.9563864249186425 128.0 
4 8192 0.9122078469022271 64.0 
4 8192 0.8342919450144491 32.0 
4 8192 0.5217082288354953 16.0 
4 16384 0.9607309802438289 1024.0 
4 16384 0.9455587116458417 512.0 
4 16384 0.9079986419524398 256.0 
4 16384 0.8654826237617287 128.0 
4 16384 0.7389575934089895 64.0 
8 8192 0.9530618474460008 128.0 
8 8192 0.937775517718032 64.0 
8 8192 0.8716786177040231 32.0 
8 8192 0.7920314274112156 16.0 
8 8192 0.45367009908618855 8.0 
8 16384 0.9583987049978858 512.0 
8 16384 0.9208055204531548 256.0 
8 16384 0.8834672169218035 128.0 
8 16384 0.8248470952676732 64.0 
8 16384 0.6544508519585844 32.0 
16 8192 0.92574709677568 64.0 
16 8192 0.8935992113620795 32.0 
16 8192 0.9054944541068681 16.0 
16 8192 0.7083399737462752 8.0 
16 8192 0.36349481637193437 4.0 
16 16384 0.940099794343685 256.0 
16 16384 0.9168910466068538 128.0 
16 16384 0.8726408047420959 64.0 
16 16384 0.7990905968894463 32.0 
16 16384 0.5914932009352389 16.0 
32 8192 0.8913007671993176 32.0 
32 8192 0.9131666474053534 16.0 
32 8192 0.7991722047277924 8.0 
32 8192 0.5583444410877225 4.0 
32 8192 0.289871005596652 2.0 
32 16384 0.9289445457876919 128.0 
32 16384 0.8941339363902293 64.0 
32 16384 0.8349987776991763 32.0 
32 16384 0.7422732135452286 16.0 
32 16384 0.41768057823010835 8.0 
64 8192 0.687031752152134 16.0 
64 8192 0.7849217411519249 8.0 
64 8192 0.6169020871480821 4.0 
64 8192 0.3748080457805799 2.0 
64 8192 0.20831909695880965 1.0 
64 16384 0.8970494199527687 64.0 
64 16384 0.8563888373125168 32.0 
64 16384 0.7843666826079448 16.0 
64 16384 0.6588367107982461 8.0 
64 16384 0.3436854178730471 4.0 


==> micro_benchmarks/deps_comp.dat <==
test repeat n_threads n_rows n_edges n_cols sleep_time n_tasks efficiency_mean efficiency_std time_mean time_std
ttor_deps 25 1 32 1 31 1.000000e-03 992 9.992036e-01 5.185851e-05 9.927906e-01 5.153267e-05
starpu_deps 25 1 32 1 31 1.000000e-03 992 9.977636e-01 3.899130e-04 9.942237e-01 3.888497e-04
starpu_deps_stf 25 1 32 1 31 1.000000e-03 992 9.967210e-01 4.588750e-04 9.952637e-01 4.586830e-04
ttor_deps 25 1 32 1 312 1.000000e-04 9984 9.943852e-01 8.182447e-05 1.004037e+00 8.263106e-05
starpu_deps 25 1 32 1 312 1.000000e-04 9984 9.836501e-01 2.674854e-03 1.015002e+00 2.778822e-03
starpu_deps_stf 25 1 32 1 312 1.000000e-04 9984 9.694705e-01 1.117002e-03 1.029842e+00 1.187791e-03
ttor_deps 25 1 32 2 31 1.000000e-03 992 9.982166e-01 7.192979e-05 9.937723e-01 7.162851e-05
starpu_deps 25 1 32 2 31 1.000000e-03 992 9.977971e-01 4.995500e-04 9.941903e-01 4.983865e-04
starpu_deps_stf 25 1 32 2 31 1.000000e-03 992 9.962037e-01 4.380017e-04 9.957805e-01 4.384633e-04
ttor_deps 25 1 32 2 312 1.000000e-04 9984 9.852365e-01 1.195393e-04 1.013361e+00 1.230012e-04
starpu_deps 25 1 32 2 312 1.000000e-04 9984 9.834629e-01 2.561344e-03 1.015195e+00 2.664733e-03
starpu_deps_stf 25 1 32 2 312 1.000000e-04 9984 9.630311e-01 2.416811e-03 1.036733e+00 2.616198e-03
ttor_deps 25 1 32 4 31 1.000000e-03 992 9.973888e-01 8.381303e-05 9.945971e-01 8.360108e-05
starpu_deps 25 1 32 4 31 1.000000e-03 992 9.977234e-01 5.835941e-04 9.942639e-01 5.823592e-04
starpu_deps_stf 25 1 32 4 31 1.000000e-03 992 9.953571e-01 7.268394e-04 9.966278e-01 7.288073e-04
ttor_deps 25 1 32 4 312 1.000000e-04 9984 9.773203e-01 2.500819e-04 1.021569e+00 2.616418e-04
starpu_deps 25 1 32 4 312 1.000000e-04 9984 9.822112e-01 2.865885e-03 1.016490e+00 2.992044e-03
starpu_deps_stf 25 1 32 4 312 1.000000e-04 9984 9.527464e-01 2.908142e-03 1.047927e+00 3.210165e-03
ttor_deps 25 1 32 8 31 1.000000e-03 992 9.958031e-01 9.771952e-05 9.961808e-01 9.778416e-05
starpu_deps 25 1 32 8 31 1.000000e-03 992 9.975193e-01 5.217803e-04 9.944672e-01 5.208600e-04
starpu_deps_stf 25 1 32 8 31 1.000000e-03 992 9.935803e-01 6.247518e-04 9.984099e-01 6.285611e-04
ttor_deps 25 1 32 8 312 1.000000e-04 9984 9.613953e-01 5.797620e-04 1.038491e+00 6.270839e-04
starpu_deps 25 1 32 8 312 1.000000e-04 9984 9.806259e-01 2.663777e-03 1.018133e+00 2.788904e-03
starpu_deps_stf 25 1 32 8 312 1.000000e-04 9984 9.268282e-01 3.958437e-03 1.077241e+00 4.608712e-03
ttor_deps 25 1 32 16 31 1.000000e-03 992 9.926243e-01 1.081474e-04 9.993711e-01 1.089302e-04
starpu_deps 25 1 32 16 31 1.000000e-03 992 9.971631e-01 6.222911e-04 9.948226e-01 6.215711e-04
starpu_deps_stf 25 1 32 16 31 1.000000e-03 992 9.899963e-01 1.236080e-03 1.002025e+00 1.255816e-03
ttor_deps 25 1 32 16 312 1.000000e-04 9984 9.314299e-01 7.744471e-04 1.071901e+00 8.930049e-04
starpu_deps 25 1 32 16 312 1.000000e-04 9984 9.765379e-01 2.487303e-03 1.022394e+00 2.621283e-03
starpu_deps_stf 25 1 32 16 312 1.000000e-04 9984 8.873423e-01 4.979231e-03 1.125191e+00 6.279686e-03
ttor_deps 25 2 32 1 62 1.000000e-03 1984 9.988552e-01 1.059264e-04 9.931370e-01 1.053180e-04
starpu_deps 25 2 32 1 62 1.000000e-03 1984 9.971391e-01 3.869612e-04 9.948463e-01 3.862889e-04
starpu_deps_stf 25 2 32 1 62 1.000000e-03 1984 9.959213e-01 9.229024e-04 9.960635e-01 9.263330e-04
ttor_deps 25 2 32 1 625 1.000000e-04 20000 9.907778e-01 9.407032e-04 1.009309e+00 9.576678e-04
starpu_deps 25 2 32 1 625 1.000000e-04 20000 9.744877e-01 2.178854e-03 1.026185e+00 2.307575e-03
starpu_deps_stf 25 2 32 1 625 1.000000e-04 20000 9.604023e-01 2.891117e-03 1.041239e+00 3.159623e-03
ttor_deps 25 2 32 2 62 1.000000e-03 1984 9.967640e-01 1.032942e-04 9.952206e-01 1.031448e-04
starpu_deps 25 2 32 2 62 1.000000e-03 1984 9.968804e-01 4.818198e-04 9.951046e-01 4.812682e-04
starpu_deps_stf 25 2 32 2 62 1.000000e-03 1984 9.949984e-01 7.188233e-04 9.969871e-01 7.216014e-04
ttor_deps 25 2 32 2 625 1.000000e-04 20000 9.708814e-01 8.443715e-04 1.029993e+00 8.955379e-04
starpu_deps 25 2 32 2 625 1.000000e-04 20000 9.743445e-01 2.417112e-03 1.026337e+00 2.565638e-03
starpu_deps_stf 25 2 32 2 625 1.000000e-04 20000 9.539825e-01 1.739777e-03 1.048241e+00 1.915456e-03
ttor_deps 25 2 32 4 62 1.000000e-03 1984 9.950312e-01 2.307478e-04 9.969537e-01 2.311815e-04
starpu_deps 25 2 32 4 62 1.000000e-03 1984 9.969257e-01 4.288531e-04 9.950593e-01 4.283644e-04
starpu_deps_stf 25 2 32 4 62 1.000000e-03 1984 9.936070e-01 6.397506e-04 9.983830e-01 6.439430e-04
ttor_deps 25 2 32 4 625 1.000000e-04 20000 9.547073e-01 1.220960e-03 1.047443e+00 1.337091e-03
starpu_deps 25 2 32 4 625 1.000000e-04 20000 9.716230e-01 1.899388e-03 1.029210e+00 2.019074e-03
starpu_deps_stf 25 2 32 4 625 1.000000e-04 20000 9.398015e-01 2.868344e-03 1.064064e+00 3.258603e-03
ttor_deps 25 2 32 8 62 1.000000e-03 1984 9.923558e-01 3.347607e-04 9.996415e-01 3.371715e-04
starpu_deps 25 2 32 8 62 1.000000e-03 1984 9.964532e-01 3.659753e-04 9.955311e-01 3.658572e-04
starpu_deps_stf 25 2 32 8 62 1.000000e-03 1984 9.906723e-01 1.040724e-03 1.001341e+00 1.056005e-03
ttor_deps 25 2 32 8 625 1.000000e-04 20000 9.303568e-01 1.887663e-03 1.074861e+00 2.187628e-03
starpu_deps 25 2 32 8 625 1.000000e-04 20000 9.692315e-01 2.615895e-03 1.031753e+00 2.801993e-03
starpu_deps_stf 25 2 32 8 625 1.000000e-04 20000 9.085579e-01 7.644100e-03 1.100721e+00 9.340654e-03
ttor_deps 25 2 32 16 62 1.000000e-03 1984 9.865558e-01 1.074998e-03 1.005520e+00 1.097790e-03
starpu_deps 25 2 32 16 62 1.000000e-03 1984 9.961671e-01 7.914898e-04 9.958175e-01 7.929184e-04
starpu_deps_stf 25 2 32 16 62 1.000000e-03 1984 9.876809e-01 1.826178e-03 1.004376e+00 1.866582e-03
ttor_deps 25 2 32 16 625 1.000000e-04 20000 8.789399e-01 7.148412e-03 1.137807e+00 9.377210e-03
starpu_deps 25 2 32 16 625 1.000000e-04 20000 9.666322e-01 2.021264e-03 1.034524e+00 2.171067e-03
starpu_deps_stf 25 2 32 16 625 1.000000e-04 20000 8.677954e-01 8.605083e-03 1.152455e+00 1.148395e-02
ttor_deps 25 4 32 1 125 1.000000e-03 4000 9.985908e-01 1.459380e-04 1.001411e+00 1.463603e-04
starpu_deps 25 4 32 1 125 1.000000e-03 4000 9.968043e-01 6.198589e-04 1.003206e+00 6.249546e-04
starpu_deps_stf 25 4 32 1 125 1.000000e-03 4000 9.955712e-01 1.130914e-03 1.004450e+00 1.144310e-03
ttor_deps 25 4 32 1 1250 1.000000e-04 40000 9.900153e-01 9.716827e-04 1.010086e+00 9.919861e-04
starpu_deps 25 4 32 1 1250 1.000000e-04 40000 9.720139e-01 4.138567e-03 1.028810e+00 4.419320e-03
starpu_deps_stf 25 4 32 1 1250 1.000000e-04 40000 9.589039e-01 3.371478e-03 1.042870e+00 3.694954e-03
ttor_deps 25 4 32 2 125 1.000000e-03 4000 9.963279e-01 2.329113e-04 1.003686e+00 2.346477e-04
starpu_deps 25 4 32 2 125 1.000000e-03 4000 9.967158e-01 9.337998e-04 1.003296e+00 9.428256e-04
starpu_deps_stf 25 4 32 2 125 1.000000e-03 4000 9.946869e-01 1.282430e-03 1.005343e+00 1.301691e-03
ttor_deps 25 4 32 2 1250 1.000000e-04 40000 9.689642e-01 1.659508e-03 1.032033e+00 1.766609e-03
starpu_deps 25 4 32 2 1250 1.000000e-04 40000 9.718541e-01 3.141031e-03 1.028971e+00 3.352688e-03
starpu_deps_stf 25 4 32 2 1250 1.000000e-04 40000 9.490133e-01 5.916643e-03 1.053766e+00 6.629142e-03
ttor_deps 25 4 32 4 125 1.000000e-03 4000 9.937941e-01 2.190145e-04 1.006245e+00 2.217975e-04
starpu_deps 25 4 32 4 125 1.000000e-03 4000 9.963166e-01 7.845309e-04 1.003698e+00 7.919519e-04
starpu_deps_stf 25 4 32 4 125 1.000000e-03 4000 9.929677e-01 8.785987e-04 1.007083e+00 8.939182e-04
ttor_deps 25 4 32 4 1250 1.000000e-04 40000 9.455768e-01 1.209081e-03 1.057557e+00 1.353327e-03
starpu_deps 25 4 32 4 1250 1.000000e-04 40000 9.664835e-01 2.096054e-03 1.034683e+00 2.251290e-03
starpu_deps_stf 25 4 32 4 1250 1.000000e-04 40000 9.293437e-01 1.075559e-02 1.076168e+00 1.261054e-02
ttor_deps 25 4 32 8 125 1.000000e-03 4000 9.901497e-01 3.740856e-04 1.009948e+00 3.814908e-04
starpu_deps 25 4 32 8 125 1.000000e-03 4000 9.963015e-01 8.217783e-04 1.003713e+00 8.295560e-04
starpu_deps_stf 25 4 32 8 125 1.000000e-03 4000 9.897832e-01 1.432335e-03 1.010324e+00 1.470009e-03
ttor_deps 25 4 32 8 1250 1.000000e-04 40000 9.099017e-01 1.915694e-03 1.099025e+00 2.316593e-03
starpu_deps 25 4 32 8 1250 1.000000e-04 40000 9.632785e-01 1.934016e-03 1.038125e+00 2.078052e-03
starpu_deps_stf 25 4 32 8 1250 1.000000e-04 40000 8.802609e-01 1.933500e-02 1.136552e+00 2.489990e-02
ttor_deps 25 4 32 16 125 1.000000e-03 4000 9.826934e-01 5.695541e-04 1.017612e+00 5.896336e-04
starpu_deps 25 4 32 16 125 1.000000e-03 4000 9.950899e-01 7.828855e-04 1.004935e+00 7.924626e-04
starpu_deps_stf 25 4 32 16 125 1.000000e-03 4000 9.801048e-01 2.011575e-03 1.020303e+00 2.103387e-03
ttor_deps 25 4 32 16 1250 1.000000e-04 40000 8.472772e-01 2.812242e-03 1.180264e+00 3.907180e-03
starpu_deps 25 4 32 16 1250 1.000000e-04 40000 9.551214e-01 4.836059e-03 1.047013e+00 5.347507e-03
starpu_deps_stf 25 4 32 16 1250 1.000000e-04 40000 8.236766e-01 9.491638e-03 1.214225e+00 1.415072e-02
ttor_deps 25 8 32 1 250 1.000000e-03 8000 9.981073e-01 2.329908e-04 1.001896e+00 2.339102e-04
starpu_deps 25 8 32 1 250 1.000000e-03 8000 9.967901e-01 1.459271e-03 1.003222e+00 1.476386e-03
starpu_deps_stf 25 8 32 1 250 1.000000e-03 8000 9.956418e-01 6.466859e-04 1.004378e+00 6.534414e-04
ttor_deps 25 8 32 1 2500 1.000000e-04 80000 9.884745e-01 5.780234e-04 1.011660e+00 5.917176e-04
starpu_deps 25 8 32 1 2500 1.000000e-04 80000 9.588642e-01 1.032636e-02 1.043018e+00 1.134678e-02
starpu_deps_stf 25 8 32 1 2500 1.000000e-04 80000 9.471567e-01 9.832880e-03 1.055902e+00 1.104848e-02
ttor_deps 25 8 32 2 250 1.000000e-03 8000 9.959824e-01 2.838150e-04 1.004034e+00 2.861089e-04
starpu_deps 25 8 32 2 250 1.000000e-03 8000 9.965585e-01 1.130758e-03 1.003455e+00 1.143157e-03
starpu_deps_stf 25 8 32 2 250 1.000000e-03 8000 9.940971e-01 1.434921e-03 1.005940e+00 1.457913e-03
ttor_deps 25 8 32 2 2500 1.000000e-04 80000 9.688516e-01 1.460437e-03 1.032152e+00 1.555199e-03
starpu_deps 25 8 32 2 2500 1.000000e-04 80000 9.617670e-01 7.438602e-03 1.039813e+00 8.067887e-03
starpu_deps_stf 25 8 32 2 2500 1.000000e-04 80000 9.396222e-01 1.009539e-02 1.064377e+00 1.161994e-02
ttor_deps 25 8 32 4 250 1.000000e-03 8000 9.937635e-01 3.278782e-04 1.006276e+00 3.320531e-04
starpu_deps 25 8 32 4 250 1.000000e-03 8000 9.962463e-01 1.008369e-03 1.003769e+00 1.019808e-03
starpu_deps_stf 25 8 32 4 250 1.000000e-03 8000 9.922962e-01 1.402669e-03 1.007766e+00 1.430169e-03
ttor_deps 25 8 32 4 2500 1.000000e-04 80000 9.439645e-01 1.880607e-03 1.059366e+00 2.110179e-03
starpu_deps 25 8 32 4 2500 1.000000e-04 80000 9.566928e-01 3.372824e-03 1.045280e+00 3.673680e-03
starpu_deps_stf 25 8 32 4 2500 1.000000e-04 80000 9.197614e-01 1.191674e-02 1.087417e+00 1.437379e-02
ttor_deps 25 8 32 8 250 1.000000e-03 8000 9.885975e-01 3.687333e-04 1.011534e+00 3.773482e-04
starpu_deps 25 8 32 8 250 1.000000e-03 8000 9.938588e-01 9.587255e-04 1.006180e+00 9.707376e-04
starpu_deps_stf 25 8 32 8 250 1.000000e-03 8000 9.862143e-01 8.871777e-04 1.013979e+00 9.124421e-04
ttor_deps 25 8 32 8 2500 1.000000e-04 80000 8.982362e-01 1.477695e-03 1.113296e+00 1.831548e-03
starpu_deps 25 8 32 8 2500 1.000000e-04 80000 9.490435e-01 2.911440e-03 1.053702e+00 3.201936e-03
starpu_deps_stf 25 8 32 8 2500 1.000000e-04 80000 8.449656e-01 1.333579e-02 1.183756e+00 1.821734e-02
ttor_deps 25 8 32 16 250 1.000000e-03 8000 9.715615e-01 8.303395e-04 1.029272e+00 8.796625e-04
starpu_deps 25 8 32 16 250 1.000000e-03 8000 9.924128e-01 9.436151e-04 1.007646e+00 9.592308e-04
starpu_deps_stf 25 8 32 16 250 1.000000e-03 8000 9.703909e-01 3.253674e-03 1.030524e+00 3.486598e-03
ttor_deps 25 8 32 16 2500 1.000000e-04 80000 7.290975e-01 7.538824e-03 1.371700e+00 1.420195e-02
starpu_deps 25 8 32 16 2500 1.000000e-04 80000 9.297830e-01 7.152608e-03 1.075582e+00 8.377339e-03
starpu_deps_stf 25 8 32 16 2500 1.000000e-04 80000 7.511448e-01 1.035941e-02 1.331543e+00 1.825181e-02
ttor_deps 25 16 32 1 500 1.000000e-03 16000 9.974658e-01 6.510274e-04 1.002541e+00 6.548872e-04
starpu_deps 25 16 32 1 500 1.000000e-03 16000 9.954326e-01 6.419660e-04 1.004589e+00 6.485213e-04
starpu_deps_stf 25 16 32 1 500 1.000000e-03 16000 9.929096e-01 1.316592e-03 1.007143e+00 1.337966e-03
ttor_deps 25 16 32 1 5000 1.000000e-04 160000 9.865363e-01 9.391652e-04 1.013648e+00 9.665083e-04
starpu_deps 25 16 32 1 5000 1.000000e-04 160000 8.874224e-01 4.342034e-02 1.129439e+00 5.495993e-02
starpu_deps_stf 25 16 32 1 5000 1.000000e-04 160000 8.776346e-01 3.966607e-02 1.141673e+00 5.181269e-02
ttor_deps 25 16 32 2 500 1.000000e-03 16000 9.950476e-01 6.842254e-04 1.004977e+00 6.916644e-04
starpu_deps 25 16 32 2 500 1.000000e-03 16000 9.941214e-01 1.273028e-03 1.005915e+00 1.291666e-03
starpu_deps_stf 25 16 32 2 500 1.000000e-03 16000 9.906913e-01 2.083640e-03 1.009400e+00 2.129383e-03
ttor_deps 25 16 32 2 5000 1.000000e-04 160000 9.658988e-01 1.098257e-03 1.035306e+00 1.176492e-03
starpu_deps 25 16 32 2 5000 1.000000e-04 160000 9.345280e-01 2.305971e-02 1.070710e+00 2.750862e-02
starpu_deps_stf 25 16 32 2 5000 1.000000e-04 160000 9.069529e-01 1.249873e-02 1.102795e+00 1.530179e-02
ttor_deps 25 16 32 4 500 1.000000e-03 16000 9.931059e-01 3.492997e-04 1.006942e+00 3.542247e-04
starpu_deps 25 16 32 4 500 1.000000e-03 16000 9.898047e-01 7.929122e-04 1.010301e+00 8.091945e-04
starpu_deps_stf 25 16 32 4 500 1.000000e-03 16000 9.838251e-01 4.779287e-03 1.016464e+00 4.985605e-03
ttor_deps 25 16 32 4 5000 1.000000e-04 160000 9.377250e-01 1.500988e-03 1.066413e+00 1.707470e-03
starpu_deps 25 16 32 4 5000 1.000000e-04 160000 9.292759e-01 3.266141e-02 1.077579e+00 4.368586e-02
starpu_deps_stf 25 16 32 4 5000 1.000000e-04 160000 8.745293e-01 1.406548e-02 1.143768e+00 1.915663e-02
ttor_deps 25 16 32 8 500 1.000000e-03 16000 9.513953e-01 2.059195e-03 1.051093e+00 2.279526e-03
starpu_deps 25 16 32 8 500 1.000000e-03 16000 9.620751e-01 3.606354e-03 1.039434e+00 3.898903e-03
starpu_deps_stf 25 16 32 8 500 1.000000e-03 16000 9.476978e-01 7.777788e-03 1.055259e+00 8.882682e-03
ttor_deps 25 16 32 8 5000 1.000000e-04 160000 7.417077e-01 5.830967e-03 1.348320e+00 1.055162e-02
starpu_deps 25 16 32 8 5000 1.000000e-04 160000 8.693374e-01 3.009133e-02 1.151719e+00 4.270484e-02
starpu_deps_stf 25 16 32 8 5000 1.000000e-04 160000 5.052238e-01 2.331119e-02 1.983539e+00 9.538119e-02
ttor_deps 25 16 32 16 500 1.000000e-03 16000 9.257369e-01 3.163303e-03 1.080233e+00 3.681782e-03
starpu_deps 25 16 32 16 500 1.000000e-03 16000 9.787464e-01 2.065134e-03 1.021719e+00 2.170100e-03
starpu_deps_stf 25 16 32 16 500 1.000000e-03 16000 9.323986e-01 1.927603e-03 1.072507e+00 2.218331e-03
ttor_deps 25 16 32 16 5000 1.000000e-04 160000 5.188480e-01 2.135242e-02 1.930409e+00 7.756630e-02
starpu_deps 25 16 32 16 5000 1.000000e-04 160000 7.885653e-01 1.066954e-02 1.268350e+00 1.726139e-02
starpu_deps_stf 25 16 32 16 5000 1.000000e-04 160000 3.268202e-01 8.777563e-03 3.061919e+00 8.272409e-02

==> micro_benchmarks/no_deps.dat <==
test repeat n_threads sleep_time n_tasks efficiency_mean efficiency_std time_mean time_std
ttor_wait_time_insertion0 25 1 1.000000e-06 1000000 7.388918e-01 7.952282e-03 1.353531e+00 1.475431e-02
ttor_wait_time_insertion0 25 1 1.000000e-05 100000 9.718209e-01 1.238167e-03 1.028998e+00 1.315400e-03
ttor_wait_time_insertion0 25 1 1.000000e-04 10000 9.974214e-01 7.322202e-05 1.002585e+00 7.361390e-05
ttor_wait_time_insertion0 25 1 1.000000e-03 1000 9.995881e-01 4.191960e-05 1.000412e+00 4.195882e-05
ttor_wait_time_insertion0 25 1 1.000000e-02 100 9.998262e-01 3.251945e-05 1.000174e+00 3.253276e-05
ttor_wait_time_insertion0 25 2 1.000000e-06 2000000 5.054741e-01 2.479303e-02 1.982587e+00 9.047456e-02
ttor_wait_time_insertion0 25 2 1.000000e-05 200000 9.313494e-01 4.936338e-03 1.073740e+00 5.686055e-03
ttor_wait_time_insertion0 25 2 1.000000e-04 20000 9.927692e-01 4.879758e-04 1.007284e+00 4.950314e-04
ttor_wait_time_insertion0 25 2 1.000000e-03 2000 9.990691e-01 4.834934e-05 1.000932e+00 4.843754e-05
ttor_wait_time_insertion0 25 2 1.000000e-02 200 9.997387e-01 4.658996e-05 1.000261e+00 4.661872e-05
ttor_wait_time_insertion0 25 4 1.000000e-06 4000000 4.098705e-01 2.136304e-02 2.446323e+00 1.306373e-01
ttor_wait_time_insertion0 25 4 1.000000e-05 400000 9.301909e-01 3.978837e-03 1.075067e+00 4.598241e-03
ttor_wait_time_insertion0 25 4 1.000000e-04 40000 9.919664e-01 6.404751e-04 1.008099e+00 6.511753e-04
ttor_wait_time_insertion0 25 4 1.000000e-03 4000 9.989190e-01 1.816576e-04 1.001082e+00 1.821625e-04
ttor_wait_time_insertion0 25 4 1.000000e-02 400 9.996780e-01 5.384431e-05 1.000322e+00 5.388279e-05
ttor_wait_time_insertion0 25 6 1.000000e-06 6000000 3.246097e-01 3.710762e-02 3.119116e+00 3.539337e-01
ttor_wait_time_insertion0 25 6 1.000000e-05 600000 9.291957e-01 2.889126e-03 1.076210e+00 3.358286e-03
ttor_wait_time_insertion0 25 6 1.000000e-04 60000 9.923676e-01 6.371418e-04 1.007692e+00 6.479772e-04
ttor_wait_time_insertion0 25 6 1.000000e-03 6000 9.985967e-01 3.927509e-04 1.001405e+00 3.940868e-04
ttor_wait_time_insertion0 25 6 1.000000e-02 600 9.995890e-01 4.798981e-05 1.000411e+00 4.803143e-05
ttor_wait_time_insertion0 25 8 1.000000e-06 8000000 3.017250e-01 1.903824e-02 3.327194e+00 2.137786e-01
ttor_wait_time_insertion0 25 8 1.000000e-05 800000 9.085066e-01 1.691109e-02 1.101076e+00 2.062661e-02
ttor_wait_time_insertion0 25 8 1.000000e-04 80000 9.917181e-01 1.193209e-03 1.008352e+00 1.218061e-03
ttor_wait_time_insertion0 25 8 1.000000e-03 8000 9.981949e-01 6.581637e-04 1.001809e+00 6.605168e-04
ttor_wait_time_insertion0 25 8 1.000000e-02 800 9.995329e-01 5.384473e-05 1.000467e+00 5.389700e-05
ttor_wait_time_insertion0 25 10 1.000000e-06 10000000 2.323126e-01 1.086331e-02 4.313753e+00 2.054977e-01
ttor_wait_time_insertion0 25 10 1.000000e-05 1000000 9.045865e-01 2.229910e-02 1.106130e+00 2.756830e-02
ttor_wait_time_insertion0 25 10 1.000000e-04 100000 9.917802e-01 4.315858e-04 1.008288e+00 4.387033e-04
ttor_wait_time_insertion0 25 10 1.000000e-03 10000 9.987069e-01 1.251735e-04 1.001295e+00 1.255127e-04
ttor_wait_time_insertion0 25 10 1.000000e-02 1000 9.993782e-01 6.185420e-05 1.000622e+00 6.193310e-05
ttor_wait_time_insertion0 25 12 1.000000e-06 12000000 1.860208e-01 2.390371e-02 5.464796e+00 7.242519e-01
ttor_wait_time_insertion0 25 12 1.000000e-05 1200000 9.203173e-01 3.543954e-03 1.086597e+00 4.183747e-03
ttor_wait_time_insertion0 25 12 1.000000e-04 120000 9.926916e-01 4.944039e-04 1.007362e+00 5.021100e-04
ttor_wait_time_insertion0 25 12 1.000000e-03 12000 9.985614e-01 2.105977e-04 1.001441e+00 2.112526e-04
ttor_wait_time_insertion0 25 12 1.000000e-02 1200 9.993993e-01 7.161203e-05 1.000601e+00 7.169869e-05
ttor_wait_time_insertion0 25 14 1.000000e-06 14000000 1.779422e-01 2.782475e-03 5.621105e+00 8.677368e-02
ttor_wait_time_insertion0 25 14 1.000000e-05 1400000 9.125200e-01 4.580785e-03 1.095893e+00 5.501692e-03
ttor_wait_time_insertion0 25 14 1.000000e-04 140000 9.928719e-01 5.737210e-04 1.007180e+00 5.833287e-04
ttor_wait_time_insertion0 25 14 1.000000e-03 14000 9.985858e-01 1.829004e-04 1.001416e+00 1.834582e-04
ttor_wait_time_insertion0 25 14 1.000000e-02 1400 9.993342e-01 7.961875e-05 1.000666e+00 7.972913e-05
ttor_wait_time_insertion0 25 16 1.000000e-06 16000000 1.506989e-01 3.872480e-03 6.640086e+00 1.758966e-01
ttor_wait_time_insertion0 25 16 1.000000e-05 1600000 9.078013e-01 4.660308e-03 1.101590e+00 5.652147e-03
ttor_wait_time_insertion0 25 16 1.000000e-04 160000 9.889891e-01 4.226972e-03 1.011151e+00 4.325782e-03
ttor_wait_time_insertion0 25 16 1.000000e-03 16000 9.978492e-01 7.943521e-04 1.002156e+00 7.980849e-04
ttor_wait_time_insertion0 25 16 1.000000e-02 1600 9.993949e-01 7.402037e-05 1.000605e+00 7.411719e-05

==> micro_benchmarks/no_deps_comp.dat <==
test nrepeat n_threads  sleep_time n_tasks  efficiency_mean  efficiency_std time_mean time_std
ttor_wait_time_insertion1 25 1 1.000000e-05 100000 9.668122e-01 3.872290e-03 1.034343e+00 4.149421e-03
omp_wait 25 1 1.000000e-05 100000 9.883303e-01 6.287449e-04 1.011808e+00 6.451748e-04
startpu_wait 25 1 1.000000e-05 100000 8.552605e-01 4.415848e-03 1.169265e+00 6.127881e-03
startpu_wait_stf 25 1 1.000000e-05 100000 7.902196e-01 2.358255e-02 1.266550e+00 3.765837e-02
ttor_wait_time_insertion1 25 1 1.000000e-04 10000 9.972874e-01 2.618301e-04 1.002720e+00 2.633963e-04
omp_wait 25 1 1.000000e-04 10000 9.986751e-01 3.544922e-05 1.001327e+00 3.554690e-05
startpu_wait 25 1 1.000000e-04 10000 9.878921e-01 9.176068e-04 1.012257e+00 9.413559e-04
startpu_wait_stf 25 1 1.000000e-04 10000 9.804782e-01 8.780456e-04 1.019911e+00 9.144834e-04
ttor_wait_time_insertion1 25 2 1.000000e-05 200000 9.319015e-01 8.224134e-03 1.073155e+00 9.489980e-03
omp_wait 25 2 1.000000e-05 200000 9.292086e-01 1.048011e-03 1.076186e+00 1.214227e-03
startpu_wait 25 2 1.000000e-05 200000 7.802898e-01 1.518381e-02 1.282058e+00 2.585665e-02
startpu_wait_stf 25 2 1.000000e-05 200000 7.509412e-01 2.252170e-03 1.331674e+00 4.014463e-03
ttor_wait_time_insertion1 25 2 1.000000e-04 20000 9.927154e-01 4.552797e-04 1.007338e+00 4.621747e-04
omp_wait 25 2 1.000000e-04 20000 9.919855e-01 1.979941e-04 1.008079e+00 2.013545e-04
startpu_wait 25 2 1.000000e-04 20000 9.798080e-01 6.356766e-04 1.020609e+00 6.624503e-04
startpu_wait_stf 25 2 1.000000e-04 20000 9.723731e-01 2.558137e-04 1.028412e+00 2.706130e-04
ttor_wait_time_insertion1 25 4 1.000000e-05 400000 9.216068e-01 3.580162e-03 1.085077e+00 4.220301e-03
omp_wait 25 4 1.000000e-05 400000 9.018391e-01 1.852627e-03 1.108850e+00 2.281293e-03
startpu_wait 25 4 1.000000e-05 400000 7.519936e-01 1.523828e-02 1.330334e+00 2.752300e-02
startpu_wait_stf 25 4 1.000000e-05 400000 7.015617e-01 2.875425e-02 1.427959e+00 6.530993e-02
ttor_wait_time_insertion1 25 4 1.000000e-04 40000 9.922453e-01 8.421483e-04 1.007816e+00 8.569479e-04
omp_wait 25 4 1.000000e-04 40000 9.894013e-01 2.579379e-04 1.010712e+00 2.635754e-04
startpu_wait 25 4 1.000000e-04 40000 9.767374e-01 4.557350e-04 1.023817e+00 4.776152e-04
startpu_wait_stf 25 4 1.000000e-04 40000 9.690356e-01 4.639037e-04 1.031954e+00 4.942356e-04
ttor_wait_time_insertion1 25 8 1.000000e-05 800000 9.063095e-01 5.110689e-03 1.103410e+00 6.288115e-03
omp_wait 25 8 1.000000e-05 800000 8.855928e-01 2.092060e-03 1.129193e+00 2.665512e-03
startpu_wait 25 8 1.000000e-05 800000 4.683636e-01 2.523374e-02 2.141625e+00 1.265275e-01
startpu_wait_stf 25 8 1.000000e-05 800000 3.325684e-01 4.614195e-02 3.083513e+00 5.810335e-01
ttor_wait_time_insertion1 25 8 1.000000e-04 80000 9.920896e-01 8.407569e-04 1.007974e+00 8.565095e-04
omp_wait 25 8 1.000000e-04 80000 9.881331e-01 5.790001e-04 1.012010e+00 5.938287e-04
startpu_wait 25 8 1.000000e-04 80000 9.719732e-01 3.082072e-04 1.028835e+00 3.264369e-04
startpu_wait_stf 25 8 1.000000e-04 80000 9.641346e-01 1.990125e-04 1.037200e+00 2.140873e-04
ttor_wait_time_insertion1 25 16 1.000000e-05 1600000 6.938024e-01 5.414049e-02 1.449920e+00 1.151063e-01
omp_wait 25 16 1.000000e-05 1600000 2.779979e-01 2.157359e-01 4.960164e+00 1.966718e+00
startpu_wait 25 16 1.000000e-05 1600000 1.125552e-01 4.150378e-03 8.896130e+00 3.279168e-01
startpu_wait_stf 25 16 1.000000e-05 1600000 8.310902e-02 4.504408e-03 1.206682e+01 6.631897e-01
ttor_wait_time_insertion1 25 16 1.000000e-04 160000 9.914851e-01 1.157303e-03 1.008589e+00 1.179376e-03
omp_wait 25 16 1.000000e-04 160000 9.874019e-01 3.952818e-04 1.012759e+00 4.061070e-04
startpu_wait 25 16 1.000000e-04 160000 9.479674e-01 1.883606e-03 1.054893e+00 2.098384e-03
startpu_wait_stf 25 16 1.000000e-04 160000 9.387250e-01 5.980593e-03 1.065316e+00 6.797671e-03

==> sparse_cholesky/scalings.dat <==
test my_rank n_ranks n_threads n_threads_total nblk block_size nlevels nrows n_rows_2 n_rows_2_per_threads_total total_time
snchol 0 32 16 512 1033 512 10 262144 68719476736 134217728 1.17e+00
snchol 0 32 16 512 2073 512 11 512000 262144000000 512000000 1.88e+00
snchol 0 32 16 512 4154 512 12 1030301 1061520150601 2073281544 3.10e+00
snchol 0 32 16 512 8341 512 13 2097152 4398046511104 8589934592 7.95e+00
snchol 0 32 16 512 16694 512 14 4173281 17416274304961 34016160751 1.91e+01
snchol 0 16 16 256 1033 512 10 262144 68719476736 268435456 1.08e+00
snchol 0 16 16 256 2073 512 11 512000 262144000000 1024000000 1.84e+00
snchol 0 16 16 256 4154 512 12 1030301 1061520150601 4146563088 3.49e+00
snchol 0 16 16 256 8341 512 13 2097152 4398046511104 17179869184 1.02e+01
snchol 0 16 16 256 16694 512 14 4173281 17416274304961 68032321503 2.76e+01
snchol 0 8 16 128 1033 512 10 262144 68719476736 536870912 1.09e+00
snchol 0 8 16 128 2073 512 11 512000 262144000000 2048000000 1.78e+00
snchol 0 8 16 128 4154 512 12 1030301 1061520150601 8293126176 3.66e+00
snchol 0 8 16 128 8341 512 13 2097152 4398046511104 34359738368 1.12e+01
snchol 0 8 16 128 16694 512 14 4173281 17416274304961 136064643007 4.31e+01
snchol 0 4 16 64 1033 512 10 262144 68719476736 1073741824 9.86e-01
snchol 0 4 16 64 2073 512 11 512000 262144000000 4096000000 1.99e+00
snchol 0 4 16 64 4154 512 12 1030301 1061520150601 16586252353 6.06e+00
snchol 0 4 16 64 8341 512 13 2097152 4398046511104 68719476736 1.89e+01
snchol 0 4 16 64 16694 512 14 4173281 17416274304961 272129286015 7.54e+01
snchol 0 2 16 32 1033 512 10 262144 68719476736 2147483648 1.22e+00
snchol 0 2 16 32 2073 512 11 512000 262144000000 8192000000 2.69e+00
snchol 0 2 16 32 4154 512 12 1030301 1061520150601 33172504706 8.97e+00
snchol 0 2 16 32 8341 512 13 2097152 4398046511104 137438953472 3.66e+01
snchol 0 1 16 16 1033 512 10 262144 68719476736 4294967296 1.62e+00
snchol 0 1 16 16 2073 512 11 512000 262144000000 16384000000 4.54e+00
snchol 0 1 16 16 4154 512 12 1030301 1061520150601 66345009412 1.64e+01
snchol 0 1 16 16 8341 512 13 2097152 4398046511104 274877906944 6.88e+01
snchol 0 1 4 4 1033 512 10 262144 68719476736 17179869184 4.94e+00
snchol 0 1 4 4 2073 512 11 512000 262144000000 65536000000 1.46e+01
snchol 0 1 4 4 4154 512 12 1030301 1061520150601 265380037650 5.42e+01
snchol 0 1 4 4 8341 512 13 2097152 4398046511104 1099511627776 2.22e+02
snchol 0 1 1 1 1033 512 10 262144 68719476736 68719476736 1.82e+01
snchol 0 1 1 1 2073 512 11 512000 262144000000 262144000000 5.56e+01
snchol 0 1 1 1 4154 512 12 1030301 1061520150601 1061520150601 2.01e+02
snchol 0 1 1 1 8341 512 13 2097152 4398046511104 4398046511104 8.46e+02

==> sparse_cholesky/strong_scalings.dat <==
my_rank n_ranks n_threads n_threads_total nblk block_size nlevels nrows n_rows_2 n_rows_2_per_threads_total total_time
0 32 8 256 8630 256 13 2097152 4398046511104 17179869184 1.06e+01
0 32 16 512 8630 256 13 2097152 4398046511104 8589934592 1.20e+01
0 32 32 1024 8630 256 13 2097152 4398046511104 4294967296 1.48e+01
0 16 8 128 8630 256 13 2097152 4398046511104 34359738368 1.25e+01
0 16 16 256 8630 256 13 2097152 4398046511104 17179869184 1.06e+01
0 16 32 512 8630 256 13 2097152 4398046511104 8589934592 1.59e+01
0 8 8 64 8630 256 13 2097152 4398046511104 68719476736 2.10e+01
0 8 16 128 8630 256 13 2097152 4398046511104 34359738368 1.28e+01
0 8 32 256 8630 256 13 2097152 4398046511104 17179869184 1.74e+01
0 4 8 32 8630 256 13 2097152 4398046511104 137438953472 3.76e+01
0 4 16 64 8630 256 13 2097152 4398046511104 68719476736 2.18e+01
0 4 32 128 8630 256 13 2097152 4398046511104 34359738368 2.12e+01
0 2 8 16 8630 256 13 2097152 4398046511104 274877906944 7.25e+01
0 2 16 32 8630 256 13 2097152 4398046511104 137438953472 4.08e+01
0 2 32 64 8630 256 13 2097152 4398046511104 68719476736 3.89e+01
0 1 1 1 8630 256 13 2097152 4398046511104 4398046511104 9.80e+02
0 1 4 4 8630 256 13 2097152 4398046511104 1099511627776 2.63e+02
0 1 8 8 8630 256 13 2097152 4398046511104 549755813888 1.38e+02
0 1 16 16 8630 256 13 2097152 4398046511104 274877906944 8.08e+01
0 1 32 32 8630 256 13 2097152 4398046511104 137438953472 7.48e+01
